An $hp$-adaptive multi-element stochastic collocation method for surrogate modeling with information re-use

This paper introduces an $hp$-adaptive multi-element stochastic collocation method, which additionally allows to re-use existing model evaluations during either $h$- or $p$-refinement. The collocation method is based on weighted Leja nodes. After $h$-refinement, local interpolations are stabilized by adding and sorting Leja nodes on each newly created sub-element in a hierarchical manner. For $p$-refinement, the local polynomial approximations are based on total-degree or dimension-adaptive bases. The method is applied in the context of forward and inverse uncertainty quantification to handle non-smooth or strongly localised response surfaces. The performance of the proposed method is assessed in several test cases, also in comparison to competing methods.

==> figures/SEE_function/GlobalChebyshev_fcalls_rmserror_relmeansq.txt <==
1.100000000000000000e+01 2.657668368729743102e-01 6.433832042636756787e-01
5.100000000000000000e+01 3.903058219246573202e-02 1.387644450239840406e-02
1.010000000000000000e+02 1.048966811883467925e-03 1.002285944144810832e-05
1.510000000000000000e+02 3.775473569680418014e-06 1.298407492493680716e-10
2.010000000000000000e+02 1.607971811711333475e-09 2.355184891059032059e-17


==> figures/SEE_function/GlobalLeja_fcalls_nelements_rmserror_expError_relmeansq.txt <==
7.000000000000000000e+00 1.000000000000000000e+00 1.892922600259717703e-01 4.800824119647590510e-02 3.263877550854506482e-01
2.700000000000000000e+01 1.000000000000000000e+00 2.269762823671397922e-01 8.026704442138149487e-02 4.692768183602402110e-01
4.700000000000000000e+01 1.000000000000000000e+00 9.727643949398005752e-02 1.424430444725061605e-02 8.619527839417714943e-02
6.700000000000000000e+01 1.000000000000000000e+00 2.372345356733218669e-02 2.548088135002451372e-05 5.126535494668793547e-03
8.700000000000000000e+01 1.000000000000000000e+00 7.043490834603065819e-03 1.215609407702031013e-05 4.519017799220259916e-04
1.070000000000000000e+02 1.000000000000000000e+00 2.058443091360002541e-03 1.871667997406354538e-04 3.859631781638502680e-05
1.270000000000000000e+02 1.000000000000000000e+00 9.369092334726733073e-05 6.757572463512870548e-05 7.995823195549434939e-08
1.470000000000000000e+02 1.000000000000000000e+00 9.342205348259690581e-06 7.532719603494090370e-05 7.949996960218176902e-10
1.670000000000000000e+02 1.000000000000000000e+00 8.256435600935252720e-07 7.593465894240624997e-05 6.209452938513490970e-12
1.870000000000000000e+02 1.000000000000000000e+00 2.970761602245727906e-08 7.595473609697522821e-05 8.039031828451968214e-15
2.070000000000000000e+02 1.000000000000000000e+00 1.059479687283517165e-09 7.595429889085806609e-05 1.022476684635817951e-17


==> figures/SEE_function/MELeja_h_fcalls_nelements_rmserror_expError_relmeansq_pmax3_theta10.0001.txt <==
7.000000000000000000e+00 2.000000000000000000e+00 2.586845657839736412e-01 4.461367699538309334e-02 6.095497810036861752e-01
1.300000000000000000e+01 4.000000000000000000e+00 1.397263706596407751e-01 1.119181538852608059e-03 1.778381375280881083e-01
2.700000000000000000e+01 8.000000000000000000e+00 1.595680100153887282e-01 5.080683157950523221e-02 2.319315349425159489e-01
5.200000000000000000e+01 1.600000000000000000e+01 3.263463118811275876e-02 1.605464759428817251e-02 9.701202327079796323e-03
9.600000000000000000e+01 3.000000000000000000e+01 3.819049657744104983e-03 8.747758480918359615e-04 1.328552604297325763e-04
1.820000000000000000e+02 5.500000000000000000e+01 3.288108294573394196e-04 1.606792552752178319e-05 9.848279591419139839e-07
2.150000000000000000e+02 6.500000000000000000e+01 2.152389300641788315e-04 5.470022053638075077e-05 4.219974176400216889e-07


==> figures/SEE_function/MELeja_hp_fcalls_nelements_rmserror_expError_relmeansq_pmax2_thetap0.8_theta11e-12.txt <==
5.000000000000000000e+00 1.000000000000000000e+00 1.809461213570360827e-01 5.964841289757936982e-02 2.982405563802708048e-01
2.900000000000000000e+01 4.000000000000000000e+00 1.027633983978355758e-01 2.318459504281766836e-02 9.619335236721665572e-02
4.000000000000000000e+01 5.000000000000000000e+00 1.098690803616271007e-02 1.049819583822287185e-03 1.099560482002357809e-03
5.800000000000000000e+01 6.000000000000000000e+00 4.603196218403811033e-04 7.685060658577551665e-05 1.930132483480017535e-06
7.000000000000000000e+01 6.000000000000000000e+00 8.512496582793608116e-05 6.449618029896072549e-05 6.600579184001960557e-08
8.200000000000000000e+01 6.000000000000000000e+00 8.185165477967500536e-06 7.623149551292358948e-05 6.102714766916699220e-10
9.400000000000000000e+01 6.000000000000000000e+00 2.503335092869520460e-06 7.615872549434379813e-05 5.708291193056983829e-11
1.060000000000000000e+02 6.000000000000000000e+00 1.657485418982977238e-07 7.592945718862006250e-05 2.502462495635186669e-13
1.180000000000000000e+02 6.000000000000000000e+00 1.356872703165178053e-07 7.595995211182865058e-05 1.677051330777648587e-13
1.300000000000000000e+02 6.000000000000000000e+00 5.623583502284780397e-09 7.595418373168826833e-05 2.880676174418014909e-16
1.420000000000000000e+02 6.000000000000000000e+00 2.790718149014007209e-09 7.595424016755072136e-05 7.094145602130506640e-17
1.660000000000000000e+02 6.000000000000000000e+00 1.946353380522158826e-11 7.595429567343241835e-05 3.450734387593013196e-21
1.860000000000000000e+02 6.000000000000000000e+00 2.360689262758924283e-13 7.595429542398696166e-05 5.076282625167826663e-25
2.020000000000000000e+02 6.000000000000000000e+00 9.115905447798904805e-15 7.595429541833687243e-05 7.569510019072832725e-28


==> figures/SEE_function/SEE_fcalls_relmeansq.txt <==
10.690072639225178 0.3039195382313198
73.71670702179173 0.14554905980239866
137.4334140435835 0.021963057064929237
200.69007263922512 0.0015871828393941253

==> figures/SEE_function/SEE_function_ref.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.001001001001000992e-03 2.001550669648612980e-03
2.002002002002001985e-03 4.000393833561762674e-03
3.003003003003002977e-03 5.993824427456493839e-03
4.004004004004003969e-03 7.979142267753326287e-03
5.005005005005004962e-03 9.953654486426115680e-03
6.006006006006005954e-03 1.191467795925522932e-02
7.007007007007006946e-03 1.385954172529439872e-02
8.008008008008007939e-03 1.578558939536948980e-02
9.009009009009008931e-03 1.769018154743746268e-02
1.001001001001000992e-02 1.957069810664538098e-02
1.101101101101101092e-02 2.142454070794350823e-02
1.201201201201201191e-02 2.324913503912177243e-02
1.301301301301301290e-02 2.504193316215709564e-02
1.401401401401401389e-02 2.680041581077803256e-02
1.501501501501501488e-02 2.852209466217525691e-02
1.601601601601601588e-02 3.020451458080915252e-02
1.701701701701701513e-02 3.184525583229125267e-02
1.801801801801801786e-02 3.344193626534333608e-02
1.901901901901902059e-02 3.499221345986637532e-02
2.002002002002001985e-02 3.649378683918268890e-02
2.102102102102101910e-02 3.794439974454616449e-02
2.202202202202202183e-02 3.934184147005040377e-02
2.302302302302302456e-02 4.068394925609940954e-02
2.402402402402402382e-02 4.196861023964343351e-02
2.502502502502502307e-02 4.319376335942155115e-02
2.602602602602602580e-02 4.435740121449240070e-02
2.702702702702702853e-02 4.545757187437786395e-02
2.802802802802802778e-02 4.649238063918700176e-02
2.902902902902902704e-02 4.745999174813302079e-02
3.003003003003002977e-02 4.835863003490296907e-02
3.103103103103103250e-02 4.918658252838727790e-02
3.203203203203203175e-02 4.994219999732547877e-02
3.303303303303303101e-02 5.062389843747586854e-02
3.403403403403403027e-02 5.123016049996731436e-02
3.503503503503503647e-02 5.175953685954574890e-02
3.603603603603603572e-02 5.221064752148150273e-02
3.703703703703703498e-02 5.258218306595860425e-02
3.803803803803804118e-02 5.287290582882449297e-02
3.903903903903904044e-02 5.308165101763494959e-02
4.004004004004003969e-02 5.320732776198820735e-02
4.104104104104103895e-02 5.324892009720080116e-02
4.204204204204203821e-02 5.320548788043853727e-02
4.304304304304304440e-02 5.307616763847600172e-02
4.404404404404404366e-02 5.286017334632065606e-02
4.504504504504504292e-02 5.255679713599895053e-02
4.604604604604604912e-02 5.216540993486562527e-02
4.704704704704704837e-02 5.168546203286050050e-02
4.804804804804804763e-02 5.111648357820122723e-02
4.904904904904904689e-02 5.045808500106511302e-02
5.005005005005004615e-02 4.970995736487773820e-02
5.105105105105105234e-02 4.887187264489191441e-02
5.205205205205205160e-02 4.794368393380559618e-02
5.305305305305305086e-02 4.692532557423324813e-02
5.405405405405405705e-02 4.581681321791147843e-02
5.505505505505505631e-02 4.461824381158530778e-02
5.605605605605605557e-02 4.332979550958784842e-02
5.705705705705705483e-02 4.195172751319237864e-02
5.805805805805805409e-02 4.048437983688145392e-02
5.905905905905906028e-02 3.892817300174400419e-02
6.006006006006005954e-02 3.728360765627678625e-02
6.106106106106105880e-02 3.555126412493209154e-02
6.206206206206206499e-02 3.373180188481894604e-02
6.306306306306305731e-02 3.182595897102960536e-02
6.406406406406406351e-02 2.983455131112740244e-02
6.506506506506506970e-02 2.775847198939652982e-02
6.606606606606606202e-02 2.559869044151660833e-02
6.706706706706706822e-02 2.335625158038870386e-02
6.806806806806806054e-02 2.103227485390091189e-02
6.906906906906906674e-02 1.862795323548294135e-02
7.007007007007007293e-02 1.614455214836055252e-02
7.107107107107106525e-02 1.358340832447900437e-02
7.207207207207207145e-02 1.094592859912511817e-02
7.307307307307307764e-02 8.233588642335074037e-03
7.407407407407406996e-02 5.447931628230845424e-03
7.507507507507507616e-02 2.590566843486324933e-03
7.607607607607608236e-02 -3.368317638226675514e-04
7.707707707707707467e-02 -3.332527093675888286e-03
7.807807807807808087e-02 -6.394720460512426374e-03
7.907907907907907319e-02 -9.521553215168343520e-03
8.008008008008007939e-02 -1.271110842088550574e-02
8.108108108108108558e-02 -1.596141258188045475e-02
8.208208208208207790e-02 -1.927043742291448258e-02
8.308308308308308410e-02 -2.263610171826031803e-02
8.408408408408407642e-02 -2.605627316841599428e-02
8.508508508508508261e-02 -2.952877032287391096e-02
8.608608608608608881e-02 -3.305136454721084582e-02
8.708708708708708113e-02 -3.662178203272551530e-02
8.808808808808808732e-02 -4.023770584681141127e-02
8.908908908908909352e-02 -4.389677802221569891e-02
9.009009009009008584e-02 -4.759660168330080016e-02
9.109109109109109204e-02 -5.133474320739085661e-02
9.209209209209209823e-02 -5.510873441925432520e-02
9.309309309309309055e-02 -5.891607481674360908e-02
9.409409409409409675e-02 -6.275423382558567575e-02
9.509509509509508907e-02 -6.662065308128878316e-02
9.609609609609609526e-02 -7.051274873610939575e-02
9.709709709709710146e-02 -7.442791378899790700e-02
9.809809809809809378e-02 -7.836352043642234866e-02
9.909909909909909997e-02 -8.231692244195118469e-02
1.001001001001000923e-01 -8.628545752245650458e-02
1.011011011011010985e-01 -9.026644974878815508e-02
1.021021021021021047e-01 -9.425721195875241820e-02
1.031031031031030970e-01 -9.825504818021978115e-02
1.041041041041041032e-01 -1.022572560621778093e-01
1.051051051051051094e-01 -1.062611293115348632e-01
1.061061061061061017e-01 -1.102639601334791941e-01
1.071071071071071079e-01 -1.142630416731926779e-01
1.081081081081081141e-01 -1.182556704567155337e-01
1.091091091091091064e-01 -1.222391488287638689e-01
1.101101101101101126e-01 -1.262107873852996165e-01
1.111111111111111049e-01 -1.301679073986596047e-01
1.121121121121121111e-01 -1.341078432330586878e-01
1.131131131131131173e-01 -1.380279447482858912e-01
1.141141141141141097e-01 -1.419255796894288157e-01
1.151151151151151159e-01 -1.457981360604699850e-01
1.161161161161161082e-01 -1.496430244796143616e-01
1.171171171171171144e-01 -1.534576805142260914e-01
1.181181181181181206e-01 -1.572395669932662721e-01
1.191191191191191129e-01 -1.609861762951492192e-01
1.201201201201201191e-01 -1.646950326089524630e-01
1.211211211211211253e-01 -1.683636941669414688e-01
1.221221221221221176e-01 -1.719897554463973577e-01
1.231231231231231238e-01 -1.755708493387607427e-01
1.241241241241241300e-01 -1.791046492841359972e-01
1.251251251251251362e-01 -1.825888713692317422e-01
1.261261261261261146e-01 -1.860212763868450969e-01
1.271271271271271208e-01 -1.893996718550334801e-01
1.281281281281281270e-01 -1.927219139941514781e-01
1.291291291291291332e-01 -1.959859096599724237e-01
1.301301301301301394e-01 -1.991896182311494456e-01
1.311311311311311179e-01 -2.023310534493147905e-01
1.321321321321321240e-01 -2.054082852101591639e-01
1.331331331331331302e-01 -2.084194413038731875e-01
1.341341341341341364e-01 -2.113627091033851157e-01
1.351351351351351426e-01 -2.142363371988696419e-01
1.361361361361361211e-01 -2.170386369770554713e-01
1.371371371371371273e-01 -2.197679841439070803e-01
1.381381381381381335e-01 -2.224228201893069246e-01
1.391391391391391397e-01 -2.250016537924187654e-01
1.401401401401401459e-01 -2.275030621664637653e-01
1.411411411411411521e-01 -2.299256923416969911e-01
1.421421421421421305e-01 -2.322682623854273598e-01
1.431431431431431367e-01 -2.345295625579816301e-01
1.441441441441441429e-01 -2.367084564035680516e-01
1.451451451451451491e-01 -2.388038817750591514e-01
1.461461461461461553e-01 -2.408148517917663156e-01
1.471471471471471337e-01 -2.427404557293448562e-01
1.481481481481481399e-01 -2.445798598410259816e-01
1.491491491491491461e-01 -2.463323081094350719e-01
1.501501501501501523e-01 -2.479971229283194356e-01
1.511511511511511585e-01 -2.495737057135690995e-01
1.521521521521521647e-01 -2.510615374429813196e-01
1.531531531531531432e-01 -2.524601791242808146e-01
1.541541541541541493e-01 -2.537692721909746707e-01
1.551551551551551555e-01 -2.549885388256840080e-01
1.561561561561561617e-01 -2.561177822106618374e-01
1.571571571571571679e-01 -2.571568867052703711e-01
1.581581581581581464e-01 -2.581058179502582761e-01
1.591591591591591526e-01 -2.589646228987436682e-01
1.601601601601601588e-01 -2.597334297738746467e-01
1.611611611611611650e-01 -2.604124479532062275e-01
1.621621621621621712e-01 -2.610019677798971482e-01
1.631631631631631496e-01 -2.615023603008973518e-01
1.641641641641641558e-01 -2.619140769323620166e-01
1.651651651651651620e-01 -2.622376490525938353e-01
1.661661661661661682e-01 -2.624736875228804722e-01
1.671671671671671744e-01 -2.626228821366598520e-01
1.681681681681681528e-01 -2.626860009975091059e-01
1.691691691691691590e-01 -2.626638898265190036e-01
1.701701701701701652e-01 -2.625574711996773170e-01
1.711711711711711714e-01 -2.623677437159501746e-01
1.721721721721721776e-01 -2.620957810968102542e-01
1.731731731731731838e-01 -2.617427312180248822e-01
1.741741741741741623e-01 -2.613098150745760129e-01
1.751751751751751685e-01 -2.607983256796466698e-01
1.761761761761761746e-01 -2.602096268986656691e-01
1.771771771771771808e-01 -2.595451522194624494e-01
1.781781781781781870e-01 -2.588064034596412877e-01
1.791791791791791655e-01 -2.579949494123395803e-01
1.801801801801801717e-01 -2.571124244315924345e-01
1.811811811811811779e-01 -2.561605269585784939e-01
1.821821821821821841e-01 -2.551410179900762687e-01
1.831831831831831903e-01 -2.540557194905116445e-01
1.841841841841841965e-01 -2.529065127490290332e-01
1.851851851851851749e-01 -2.516953366830674277e-01
1.861861861861861811e-01 -2.504241860899703020e-01
1.871871871871871873e-01 -2.490951098482076798e-01
1.881881881881881935e-01 -2.477102090698304615e-01
1.891891891891891997e-01 -2.462716352058244573e-01
1.901901901901901781e-01 -2.447815881060720899e-01
1.911911911911911843e-01 -2.432423140356703706e-01
1.921921921921921905e-01 -2.416561036493955761e-01
1.931931931931931967e-01 -2.400252899261398065e-01
1.941941941941942029e-01 -2.383522460651821828e-01
1.951951951951951814e-01 -2.366393833461926111e-01
1.961961961961961876e-01 -2.348891489548959599e-01
1.971971971971971938e-01 -2.331040237763598033e-01
1.981981981981981999e-01 -2.312865201578934993e-01
1.991991991991992061e-01 -2.294391796435766850e-01
2.002002002002001846e-01 -2.275645706824606096e-01
2.012012012012011908e-01 -2.256652863125073183e-01
2.022022022022021970e-01 -2.237439418223571841e-01
2.032032032032032032e-01 -2.218031723930316557e-01
2.042042042042042094e-01 -2.198456307216982708e-01
2.052052052052052156e-01 -2.178739846296414706e-01
2.062062062062061940e-01 -2.158909146565943238e-01
2.072072072072072002e-01 -2.138991116436024520e-01
2.082082082082082064e-01 -2.119012743065988580e-01
2.092092092092092126e-01 -2.099001068028771011e-01
2.102102102102102188e-01 -2.078983162926587303e-01
2.112112112112111972e-01 -2.058986104979518283e-01
2.122122122122122034e-01 -2.039036952609035169e-01
2.132132132132132096e-01 -2.019162721038479658e-01
2.142142142142142158e-01 -1.999390357932488982e-01
2.152152152152152220e-01 -1.979746719097349450e-01
2.162162162162162282e-01 -1.960258544264173175e-01
2.172172172172172067e-01 -1.940952432976752184e-01
2.182182182182182129e-01 -1.921854820605816694e-01
2.192192192192192191e-01 -1.902991954511341066e-01
2.202202202202202252e-01 -1.884389870374383325e-01
2.212212212212212314e-01 -1.866074368719797538e-01
2.222222222222222099e-01 -1.848070991651002970e-01
2.232232232232232161e-01 -1.830404999817774048e-01
2.242242242242242223e-01 -1.813101349637833148e-01
2.252252252252252285e-01 -1.796184670792776439e-01
2.262262262262262347e-01 -1.779679244018627093e-01
2.272272272272272131e-01 -1.763608979211049310e-01
2.282282282282282193e-01 -1.747997393864959004e-01
2.292292292292292255e-01 -1.732867591867977564e-01
2.302302302302302317e-01 -1.718242242666852271e-01
2.312312312312312379e-01 -1.704143560825618353e-01
2.322322322322322163e-01 -1.690593285993954309e-01
2.332332332332332225e-01 -1.677612663303779117e-01
2.342342342342342287e-01 -1.665222424211775243e-01
2.352352352352352349e-01 -1.653442767805111679e-01
2.362362362362362411e-01 -1.642293342587216043e-01
2.372372372372372473e-01 -1.631793228760037850e-01
2.382382382382382258e-01 -1.621960921018761881e-01
2.392392392392392320e-01 -1.612814311874494200e-01
2.402402402402402382e-01 -1.604370675519962985e-01
2.412412412412412444e-01 -1.596646652252772802e-01
2.422422422422422505e-01 -1.589658233470266635e-01
2.432432432432432290e-01 -1.583420747249527083e-01
2.442442442442442352e-01 -1.577948844525510208e-01
2.452452452452452414e-01 -1.573256485879789279e-01
2.462462462462462476e-01 -1.569356928951807229e-01
2.472472472472472538e-01 -1.566262716484002893e-01
2.482482482482482600e-01 -1.563985665011579651e-01
2.492492492492492384e-01 -1.562536854207124126e-01
2.502502502502502724e-01 -1.561926616889678654e-01
2.512512512512512508e-01 -1.562164529707276150e-01
2.522522522522522292e-01 -1.563259404501343153e-01
2.532532532532532632e-01 -1.565219280360753695e-01
2.542542542542542416e-01 -1.568051416372702178e-01
2.552552552552552756e-01 -1.571762285076931664e-01
2.562562562562562540e-01 -1.576357566629217888e-01
2.572572572572572325e-01 -1.581842143679374479e-01
2.582582582582582664e-01 -1.588220096968397665e-01
2.592592592592592449e-01 -1.595494701648717539e-01
2.602602602602602788e-01 -1.603668424330882414e-01
2.612612612612612573e-01 -1.612742920859325246e-01
2.622622622622622357e-01 -1.622719034819234962e-01
2.632632632632632697e-01 -1.633596796775864390e-01
2.642642642642642481e-01 -1.645375424246967866e-01
2.652652652652652820e-01 -1.658053322408394870e-01
2.662662662662662605e-01 -1.671628085532195773e-01
2.672672672672672389e-01 -1.686096499155953499e-01
2.682682682682682729e-01 -1.701454542981377105e-01
2.692692692692692513e-01 -1.717697394499538843e-01
2.702702702702702853e-01 -1.734819433339509498e-01
2.712712712712712637e-01 -1.752814246336432402e-01
2.722722722722722422e-01 -1.771674633314506142e-01
2.732732732732732761e-01 -1.791392613579632642e-01
2.742742742742742545e-01 -1.811959433115882256e-01
2.752752752752752885e-01 -1.833365572479306871e-01
2.762762762762762669e-01 -1.855600755381942579e-01
2.772772772772773009e-01 -1.878653957958306697e-01
2.782782782782782793e-01 -1.902513418705998605e-01
2.792792792792792578e-01 -1.927166649091457407e-01
2.802802802802802917e-01 -1.952600444811313229e-01
2.812812812812812702e-01 -1.978800897699158345e-01
2.822822822822823041e-01 -2.005753408267039184e-01
2.832832832832832826e-01 -2.033442698870316367e-01
2.842842842842842610e-01 -2.061852827484053075e-01
2.852852852852852950e-01 -2.090967202078500564e-01
2.862862862862862734e-01 -2.120768595580698190e-01
2.872872872872873073e-01 -2.151239161408742551e-01
2.882882882882882858e-01 -2.182360449564662019e-01
2.892892892892892642e-01 -2.214113423271430181e-01
2.902902902902902982e-01 -2.246478476139096569e-01
2.912912912912912766e-01 -2.279435449844538497e-01
2.922922922922923106e-01 -2.312963652308942797e-01
2.932932932932932890e-01 -2.347041876356565082e-01
2.942942942942942675e-01 -2.381648418837984671e-01
2.952952952952953014e-01 -2.416761100200598145e-01
2.962962962962962798e-01 -2.452357284488679845e-01
2.972972972972973138e-01 -2.488413899755034242e-01
2.982982982982982922e-01 -2.524907458865762733e-01
2.992992992992992707e-01 -2.561814080679439276e-01
3.003003003003003046e-01 -2.599109511581572662e-01
3.013013013013012831e-01 -2.636769147354923737e-01
3.023023023023023170e-01 -2.674768055366005814e-01
3.033033033033032955e-01 -2.713080997047698784e-01
3.043043043043043294e-01 -2.751682450657753076e-01
3.053053053053053079e-01 -2.790546634292633277e-01
3.063063063063062863e-01 -2.829647529135962403e-01
3.073073073073073203e-01 -2.868958902920598075e-01
3.083083083083082987e-01 -2.908454333583180285e-01
3.093093093093093326e-01 -2.948107233089837242e-01
3.103103103103103111e-01 -2.987890871411534310e-01
3.113113113113112895e-01 -3.027778400627482713e-01
3.123123123123123235e-01 -3.067742879134845446e-01
3.133133133133133019e-01 -3.107757295942918385e-01
3.143143143143143359e-01 -3.147794595029890785e-01
3.153153153153153143e-01 -3.187827699740197751e-01
3.163163163163162928e-01 -3.227829537200493371e-01
3.173173173173173267e-01 -3.267773062732202138e-01
3.183183183183183051e-01 -3.307631284238651270e-01
3.193193193193193391e-01 -3.347377286544789277e-01
3.203203203203203175e-01 -3.386984255667535582e-01
3.213213213213212960e-01 -3.426425502994890349e-01
3.223223223223223299e-01 -3.465674489351985299e-01
3.233233233233233084e-01 -3.504704848932385097e-01
3.243243243243243423e-01 -3.543490413073057677e-01
3.253253253253253208e-01 -3.582005233851569548e-01
3.263263263263262992e-01 -3.620223607484237549e-01
3.273273273273273332e-01 -3.658120097504123924e-01
3.283283283283283116e-01 -3.695669557697991436e-01
3.293293293293293456e-01 -3.732847154781518961e-01
3.303303303303303240e-01 -3.769628390792342798e-01
3.313313313313313024e-01 -3.805989125180727628e-01
3.323323323323323364e-01 -3.841905596577939175e-01
3.333333333333333148e-01 -3.877354444222703145e-01
3.343343343343343488e-01 -3.912312729026419800e-01
3.353353353353353272e-01 -3.946757954258139911e-01
3.363363363363363057e-01 -3.980668085830655345e-01
3.373373373373373396e-01 -4.014021572169402807e-01
3.383383383383383181e-01 -4.046797363646272849e-01
3.393393393393393520e-01 -4.078974931560796491e-01
3.403403403403403304e-01 -4.110534286651586489e-01
3.413413413413413644e-01 -4.141455997121359367e-01
3.423423423423423428e-01 -4.171721206159260120e-01
3.433433433433433213e-01 -4.201311648944709987e-01
3.443443443443443552e-01 -4.230209669117436233e-01
3.453453453453453337e-01 -4.258398234698820284e-01
3.463463463463463676e-01 -4.285860953450237876e-01
3.473473473473473461e-01 -4.312582087654505680e-01
3.483483483483483245e-01 -4.338546568307136697e-01
3.493493493493493585e-01 -4.363740008704583562e-01
3.503503503503503369e-01 -4.388148717417231781e-01
3.513513513513513709e-01 -4.411759710635445031e-01
3.523523523523523493e-01 -4.434560723877513100e-01
3.533533533533533277e-01 -4.456540223048969240e-01
3.543543543543543617e-01 -4.477687414843282698e-01
3.553553553553553401e-01 -4.497992256474561135e-01
3.563563563563563741e-01 -4.517445464733482741e-01
3.573573573573573525e-01 -4.536038524358287916e-01
3.583583583583583310e-01 -4.553763695713290982e-01
3.593593593593593649e-01 -4.570614021767978596e-01
3.603603603603603434e-01 -4.586583334370405995e-01
3.613613613613613773e-01 -4.601666259809238380e-01
3.623623623623623557e-01 -4.615858223659411452e-01
3.633633633633633342e-01 -4.629155454907050160e-01
3.643643643643643681e-01 -4.641554989349927496e-01
3.653653653653653466e-01 -4.653054672270382497e-01
3.663663663663663805e-01 -4.663653160378311013e-01
3.673673673673673590e-01 -4.673349923022453445e-01
3.683683683683683929e-01 -4.682145242668903085e-01
3.693693693693693714e-01 -4.690040214646395977e-01
3.703703703703703498e-01 -4.697036746158614329e-01
3.713713713713713838e-01 -4.703137554564396083e-01
3.723723723723723622e-01 -4.708346164927394994e-01
3.733733733733733962e-01 -4.712666906837409408e-01
3.743743743743743746e-01 -4.716104910506240255e-01
3.753753753753753530e-01 -4.718666102141597651e-01
3.763763763763763870e-01 -4.720357198603234439e-01
3.773773773773773654e-01 -4.721185701346117813e-01
3.783783783783783994e-01 -4.721159889656105779e-01
3.793793793793793778e-01 -4.720288813184227994e-01
3.803803803803803563e-01 -4.718582283786293963e-01
3.813813813813813902e-01 -4.716050866675205455e-01
3.823823823823823687e-01 -4.712705870893931781e-01
3.833833833833834026e-01 -4.708559339117750486e-01
3.843843843843843811e-01 -4.703624036794951113e-01
3.853853853853853595e-01 -4.697913440635775317e-01
3.863863863863863934e-01 -4.691441726460006678e-01
3.873873873873873719e-01 -4.684223756414130357e-01
3.883883883883884058e-01 -4.676275065569622247e-01
3.893893893893893843e-01 -4.667611847914431289e-01
3.903903903903903627e-01 -4.658250941750288754e-01
3.913913913913913967e-01 -4.648209814509033366e-01
3.923923923923923751e-01 -4.637506547001608581e-01
3.933933933933934091e-01 -4.626159817113970063e-01
3.943943943943943875e-01 -4.614188882964582739e-01
3.953953953953953659e-01 -4.601613565538695827e-01
3.963963963963963999e-01 -4.588454230815077195e-01
3.973973973973973783e-01 -4.574731771401292502e-01
3.983983983983984123e-01 -4.560467587694114200e-01
3.993993993993993907e-01 -4.545683568582037926e-01
4.004004004004003692e-01 -4.530402071707297917e-01
4.014014014014014031e-01 -4.514645903305212205e-01
4.024024024024023816e-01 -4.498438297638994166e-01
4.034034034034034155e-01 -4.481802896048610596e-01
4.044044044044043940e-01 -4.464763725632561187e-01
4.054054054054054279e-01 -4.447345177581793485e-01
4.064064064064064064e-01 -4.429571985185332128e-01
4.074074074074073848e-01 -4.411469201527387085e-01
4.084084084084084187e-01 -4.393062176896129212e-01
4.094094094094093972e-01 -4.374376535924446308e-01
4.104104104104104311e-01 -4.355438154483305402e-01
4.114114114114114096e-01 -4.336273136348593460e-01
4.124124124124123880e-01 -4.316907789662413619e-01
4.134134134134134220e-01 -4.297368603210126037e-01
4.144144144144144004e-01 -4.277682222534485157e-01
4.154154154154154344e-01 -4.257875425908408396e-01
4.164164164164164128e-01 -4.237975100188094424e-01
4.174174174174173912e-01 -4.218008216568183699e-01
4.184184184184184252e-01 -4.198001806260904800e-01
4.194194194194194036e-01 -4.177982936121083513e-01
4.204204204204204376e-01 -4.157978684239003742e-01
4.214214214214214160e-01 -4.138016115523166505e-01
4.224224224224223945e-01 -4.118122257294895561e-01
4.234234234234234284e-01 -4.098324074916871451e-01
4.244244244244244069e-01 -4.078648447477524197e-01
4.254254254254254408e-01 -4.059122143553201001e-01
4.264264264264264193e-01 -4.039771797070034198e-01
4.274274274274273977e-01 -4.020623883287171019e-01
4.284284284284284317e-01 -4.001704694923127192e-01
4.294294294294294101e-01 -3.983040318446721684e-01
4.304304304304304440e-01 -3.964656610553981553e-01
4.314314314314314225e-01 -3.946579174852279381e-01
4.324324324324324564e-01 -3.928833338772642070e-01
4.334334334334334349e-01 -3.911444130731141500e-01
4.344344344344344133e-01 -3.894436257559885650e-01
4.354354354354354473e-01 -3.877834082228004409e-01
4.364364364364364257e-01 -3.861661601872721228e-01
4.374374374374374597e-01 -3.845942426160278149e-01
4.384384384384384381e-01 -3.830699755996292422e-01
4.394394394394394165e-01 -3.815956362604678853e-01
4.404404404404404505e-01 -3.801734566994039999e-01
4.414414414414414289e-01 -3.788056219830046589e-01
4.424424424424424629e-01 -3.774942681731909278e-01
4.434434434434434413e-01 -3.762414804010780767e-01
4.444444444444444198e-01 -3.750492909867389479e-01
4.454454454454454537e-01 -3.739196776065896732e-01
4.464464464464464322e-01 -3.728545615100510857e-01
4.474474474474474661e-01 -3.718558057870894329e-01
4.484484484484484446e-01 -3.709252136882043582e-01
4.494494494494494230e-01 -3.700645269983742214e-01
4.504504504504504570e-01 -3.692754244664275820e-01
4.514514514514514354e-01 -3.685595202912576029e-01
4.524524524524524693e-01 -3.679183626662413942e-01
4.534534534534534478e-01 -3.673534323831809112e-01
4.544544544544544262e-01 -3.668661414970208479e-01
4.554554554554554602e-01 -3.664578320525490596e-01
4.564564564564564386e-01 -3.661297748742286529e-01
4.574574574574574726e-01 -3.658831684202503154e-01
4.584584584584584510e-01 -3.657191377018415013e-01
4.594594594594594295e-01 -3.656387332688039171e-01
4.604604604604604634e-01 -3.656429302621961863e-01
4.614614614614614418e-01 -3.657326275350154532e-01
4.624624624624624758e-01 -3.659086468416696269e-01
4.634634634634634542e-01 -3.661717320969732348e-01
4.644644644644644327e-01 -3.665225487053333508e-01
4.654654654654654666e-01 -3.669616829607308395e-01
4.664664664664664451e-01 -3.674896415180390896e-01
4.674674674674674790e-01 -3.681068509361553609e-01
4.684684684684684575e-01 -3.688136572933574664e-01
4.694694694694694914e-01 -3.696103258752336806e-01
4.704704704704704699e-01 -3.704970409354644278e-01
4.714714714714714483e-01 -3.714739055296751857e-01
4.724724724724724823e-01 -3.725409414225072657e-01
4.734734734734734607e-01 -3.736980890679915679e-01
4.744744744744744946e-01 -3.749452076632439623e-01
4.754754754754754731e-01 -3.762820752754314491e-01
4.764764764764764515e-01 -3.777083890418972967e-01
4.774774774774774855e-01 -3.792237654432627503e-01
4.784784784784784639e-01 -3.808277406492593387e-01
4.794794794794794979e-01 -3.825197709369817511e-01
4.804804804804804763e-01 -3.842992331811809770e-01
4.814814814814814548e-01 -3.861654254161583921e-01
4.824824824824824887e-01 -3.881175674687532551e-01
4.834834834834834671e-01 -3.901548016618508474e-01
4.844844844844845011e-01 -3.922761935877813744e-01
4.854854854854854795e-01 -3.944807329509068539e-01
4.864864864864864580e-01 -3.967673344786405432e-01
4.874874874874874919e-01 -3.991348389000753394e-01
4.884884884884884704e-01 -4.015820139913380271e-01
4.894894894894895043e-01 -4.041075556867295138e-01
4.904904904904904828e-01 -4.067100892546458013e-01
4.914914914914914612e-01 -4.093881705372217628e-01
4.924924924924924952e-01 -4.121402872525791183e-01
4.934934934934934736e-01 -4.149648603585026629e-01
4.944944944944945076e-01 -4.178602454763191143e-01
4.954954954954954860e-01 -4.208247343736900570e-01
4.964964964964965199e-01 -4.238565565049849937e-01
4.974974974974974984e-01 -4.269538806078440607e-01
4.984984984984984768e-01 -4.301148163544913361e-01
4.994994994994995108e-01 -4.333374160563094324e-01
5.005005005005005447e-01 -4.366196764201385472e-01
5.015015015015015232e-01 -4.399595403547149064e-01
5.025025025025025016e-01 -4.433548988256237333e-01
5.035035035035034801e-01 -4.468035927570875310e-01
5.045045045045044585e-01 -4.503034149788806006e-01
5.055055055055055480e-01 -4.538521122166127020e-01
5.065065065065065264e-01 -4.574473871235823497e-01
5.075075075075075048e-01 -4.610869003523783149e-01
5.085085085085084833e-01 -4.647682726643483919e-01
5.095095095095094617e-01 -4.684890870750426095e-01
5.105105105105105512e-01 -4.722468910336936054e-01
5.115115115115115296e-01 -4.760391986347645155e-01
5.125125125125125081e-01 -4.798634928595805205e-01
5.135135135135134865e-01 -4.837172278460099561e-01
5.145145145145144649e-01 -4.875978311841577817e-01
5.155155155155155544e-01 -4.915027062359986765e-01
5.165165165165165329e-01 -4.954292344768528866e-01
5.175175175175175113e-01 -4.993747778566059448e-01
5.185185185185184897e-01 -5.033366811785271455e-01
5.195195195195194682e-01 -5.073122744935547601e-01
5.205205205205205576e-01 -5.112988755078824443e-01
5.215215215215215361e-01 -5.152937920016753548e-01
5.225225225225225145e-01 -5.192943242567419349e-01
5.235235235235234930e-01 -5.232977674909617960e-01
5.245245245245244714e-01 -5.273014142972827223e-01
5.255255255255255609e-01 -5.313025570850857804e-01
5.265265265265265393e-01 -5.352984905217104128e-01
5.275275275275275177e-01 -5.392865139719525969e-01
5.285285285285284962e-01 -5.432639339333179551e-01
5.295295295295294746e-01 -5.472280664648487836e-01
5.305305305305305641e-01 -5.511762396073278669e-01
5.315315315315315425e-01 -5.551057957926744946e-01
5.325325325325325210e-01 -5.590140942403707403e-01
5.335335335335334994e-01 -5.628985133387418571e-01
5.345345345345344779e-01 -5.667564530089578279e-01
5.355355355355355673e-01 -5.705853370496130061e-01
5.365365365365365458e-01 -5.743826154597769795e-01
5.375375375375375242e-01 -5.781457667384205523e-01
5.385385385385385026e-01 -5.818723001581411758e-01
5.395395395395394811e-01 -5.855597580111355782e-01
5.405405405405405705e-01 -5.892057178254024308e-01
5.415415415415415490e-01 -5.928077945491651013e-01
5.425425425425425274e-01 -5.963636427015558406e-01
5.435435435435435059e-01 -5.998709584876099621e-01
5.445445445445444843e-01 -6.033274818756712010e-01
5.455455455455455738e-01 -6.067309986353255358e-01
5.465465465465465522e-01 -6.100793423340249433e-01
5.475475475475475307e-01 -6.133703962906006391e-01
5.485485485485485091e-01 -6.166020954838865586e-01
5.495495495495495986e-01 -6.197724284147236862e-01
5.505505505505505770e-01 -6.228794389196459225e-01
5.515515515515515554e-01 -6.259212279345830465e-01
5.525525525525525339e-01 -6.288959552069360859e-01
5.535535535535535123e-01 -6.318018409544128300e-01
5.545545545545546018e-01 -6.346371674690169939e-01
5.555555555555555802e-01 -6.374002806645736596e-01
5.565565565565565587e-01 -6.400895915661538593e-01
5.575575575575575371e-01 -6.427035777396765681e-01
5.585585585585585155e-01 -6.452407846598579022e-01
5.595595595595596050e-01 -6.476998270144671555e-01
5.605605605605605835e-01 -6.500793899425436617e-01
5.615615615615615619e-01 -6.523782302037631764e-01
5.625625625625625403e-01 -6.545951772754474707e-01
5.635635635635635188e-01 -6.567291343727389430e-01
5.645645645645646082e-01 -6.587790793860451855e-01
5.655655655655655867e-01 -6.607440657278884633e-01
5.665665665665665651e-01 -6.626232230785601418e-01
5.675675675675675436e-01 -6.644157580161883514e-01
5.685685685685685220e-01 -6.661209545116829611e-01
5.695695695695696115e-01 -6.677381742620414062e-01
5.705705705705705899e-01 -6.692668568261480599e-01
5.715715715715715683e-01 -6.707065195147561276e-01
5.725725725725725468e-01 -6.720567569699412713e-01
5.735735735735735252e-01 -6.733172403478687729e-01
5.745745745745746147e-01 -6.744877159909388187e-01
5.755755755755755931e-01 -6.755680034396818190e-01
5.765765765765765716e-01 -6.765579925893897562e-01
5.775775775775775500e-01 -6.774576397392430005e-01
5.785785785785785285e-01 -6.782669622103084661e-01
5.795795795795796179e-01 -6.789860311206240562e-01
5.805805805805805964e-01 -6.796149617978948232e-01
5.815815815815815748e-01 -6.801539011803139356e-01
5.825825825825825532e-01 -6.806030114009504750e-01
5.835835835835835317e-01 -6.809624485686694983e-01
5.845845845845846211e-01 -6.812323355469023234e-01
5.855855855855855996e-01 -6.814127272900133425e-01
5.865865865865865780e-01 -6.815035670262531431e-01
5.875875875875875565e-01 -6.815046312790589145e-01
5.885885885885885349e-01 -6.814154614001564081e-01
5.895895895895896244e-01 -6.812352789572311274e-01
5.905905905905906028e-01 -6.809628819886336393e-01
5.915915915915915813e-01 -6.805965188251923426e-01
5.925925925925925597e-01 -6.801337359076669031e-01
5.935935935935935381e-01 -6.795711958265154840e-01
5.945945945945946276e-01 -6.789044617135426840e-01
5.955955955955956060e-01 -6.781277441637844072e-01
5.965965965965965845e-01 -6.772336071074706032e-01
5.975975975975975629e-01 -6.762126295374836227e-01
5.985985985985985414e-01 -6.750530207815236272e-01
5.995995995995996308e-01 -6.737401881448015217e-01
6.006006006006006093e-01 -6.722562572899635214e-01
6.016016016016015877e-01 -6.705795477105362945e-01
6.026026026026025662e-01 -6.686840081247185097e-01
6.036036036036035446e-01 -6.665386195823551629e-01
6.046046046046046341e-01 -6.641067775301583431e-01
6.056056056056056125e-01 -6.613456679793657811e-01
6.066066066066065909e-01 -6.582056571907182185e-01
6.076076076076075694e-01 -6.546297188175205228e-01
6.086086086086086588e-01 -6.505529270671587261e-01
6.096096096096096373e-01 -6.459020489467504067e-01
6.106106106106106157e-01 -6.405952727956341075e-01
6.116116116116115942e-01 -6.345421137806496192e-01
6.126126126126125726e-01 -6.276435395102792913e-01
6.136136136136136621e-01 -6.197923600599180016e-01
6.146146146146146405e-01 -6.108739261366098461e-01
6.156156156156156189e-01 -6.007671765064718228e-01
6.166166166166165974e-01 -5.893460708595645858e-01
6.176176176176175758e-01 -5.764814367582486998e-01
6.186186186186186653e-01 -5.620432490621177779e-01
6.196196196196196437e-01 -5.459033472213570271e-01
6.206206206206206222e-01 -5.279385802012181994e-01
6.216216216216216006e-01 -5.080343508281807141e-01
6.226226226226225791e-01 -4.860885114949921038e-01
6.236236236236236685e-01 -4.620155420701415050e-01
6.246246246246246470e-01 -4.357509193434793149e-01
6.256256256256256254e-01 -4.072555663735367704e-01
6.266266266266266038e-01 -3.765202507745397664e-01
6.276276276276275823e-01 -3.435697844579669313e-01
6.286286286286286717e-01 -3.084668648091912768e-01
6.296296296296296502e-01 -2.713153898698981159e-01
6.306306306306306286e-01 -2.322630788261794699e-01
6.316316316316316071e-01 -1.915032347899762177e-01
6.326326326326325855e-01 -1.492755000593423143e-01
6.336336336336336750e-01 -1.058654749728706879e-01
6.346346346346346534e-01 -6.160309997635504686e-02
6.356356356356356319e-01 -1.685973602457369047e-02
6.366366366366366103e-01 2.795608004339933395e-02
6.376376376376375887e-01 7.240418238754464664e-02
6.386386386386386782e-01 1.160195535550425650e-01
6.396396396396396566e-01 1.583202108270247432e-01
6.406406406406406351e-01 1.988160316284642848e-01
6.416416416416416135e-01 2.370183035351095535e-01
6.426426426426425920e-01 2.724497459168754299e-01
6.436436436436436814e-01 3.046547199640123882e-01
6.446446446446446599e-01 3.332093235766566686e-01
6.456456456456456383e-01 3.577310587670613495e-01
6.466466466466466168e-01 3.778877627167478437e-01
6.476476476476475952e-01 3.934055097497415332e-01
6.486486486486486847e-01 4.040752199015312796e-01
6.496496496496496631e-01 4.097577495261122138e-01
6.506506506506506415e-01 4.103872889411611657e-01
6.516516516516516200e-01 4.059729493935234634e-01
6.526526526526525984e-01 3.965984841474951006e-01
6.536536536536536879e-01 3.824201534858308049e-01
6.546546546546546663e-01 3.636628079627285404e-01
6.556556556556556448e-01 3.406143254775975127e-01
6.566566566566566232e-01 3.136185929478134682e-01
6.576576576576576016e-01 2.830672701732216412e-01
6.586586586586586911e-01 2.493906099814091615e-01
6.596596596596596696e-01 2.130476335434554613e-01
6.606606606606606480e-01 1.745159720862247132e-01
6.616616616616616264e-01 1.342816859636387639e-01
6.626626626626626049e-01 9.282935966897498670e-02
6.636636636636636943e-01 5.063274792751881748e-02
6.646646646646646728e-01 8.146215047679650212e-03
6.656656656656656512e-01 -3.420283084233932680e-02
6.666666666666666297e-01 -7.602035299462517326e-02
6.676676676676676081e-01 -1.169508440267735261e-01
6.686686686686686976e-01 -1.566811698200176739e-01
6.696696696696696760e-01 -1.949430907906135046e-01
6.706706706706706544e-01 -2.315144969093868577e-01
6.716716716716716329e-01 -2.662194326851674009e-01
6.726726726726726113e-01 -2.989270218172392357e-01
6.736736736736737008e-01 -3.295494274934363532e-01
6.746746746746746792e-01 -3.580390029192834223e-01
6.756756756756756577e-01 -3.843847975690234953e-01
6.766766766766766361e-01 -4.086085881778867002e-01
6.776776776776777256e-01 -4.307606002862143235e-01
6.786786786786787040e-01 -4.509150770851892420e-01
6.796796796796796825e-01 -4.691658384601392062e-01
6.806806806806806609e-01 -4.856219556380451108e-01
6.816816816816816393e-01 -5.004036469066961423e-01
6.826826826826827288e-01 -5.136384786325679519e-01
6.836836836836837072e-01 -5.254579343218683807e-01
6.846846846846846857e-01 -5.359943936708999601e-01
6.856856856856856641e-01 -5.453785442034724262e-01
6.866866866866866426e-01 -5.537372307835130014e-01
6.876876876876877320e-01 -5.611917334280417391e-01
6.886886886886887105e-01 -5.678564516631897652e-01
6.896896896896896889e-01 -5.738379642386723933e-01
6.906906906906906674e-01 -5.792344262812508804e-01
6.916916916916916458e-01 -5.841352617505588540e-01
6.926926926926927353e-01 -5.886211071017858343e-01
6.936936936936937137e-01 -5.927639620426612410e-01
6.946946946946946921e-01 -5.966275048489697586e-01
6.956956956956956706e-01 -6.002675325169224418e-01
6.966966966966966490e-01 -6.037324897362246201e-01
6.976976976976977385e-01 -6.070640549443466760e-01
6.986986986986987169e-01 -6.102977562866240824e-01
6.996996996996996954e-01 -6.134635949179235714e-01
7.007007007007006738e-01 -6.165866575456627752e-01
7.017017017017016522e-01 -6.196877042833707216e-01
7.027027027027027417e-01 -6.227837216550815569e-01
7.037037037037037202e-01 -6.258884338997532382e-01
7.047047047047046986e-01 -6.290127685419417691e-01
7.057057057057056770e-01 -6.321652745186522315e-01
7.067067067067066555e-01 -6.353524930031204665e-01
7.077077077077077449e-01 -6.385792824807007273e-01
7.087087087087087234e-01 -6.418491006570691271e-01
7.097097097097097018e-01 -6.451642464674196553e-01
7.107107107107106803e-01 -6.485260658619603769e-01
7.117117117117116587e-01 -6.519351252213864134e-01
7.127127127127127482e-01 -6.553913562562481143e-01
7.137137137137137266e-01 -6.588941761114428530e-01
7.147147147147147050e-01 -6.624425861708100882e-01
7.157157157157156835e-01 -6.660352527701463021e-01
7.167167167167166619e-01 -6.696705727069495184e-01
7.177177177177177514e-01 -6.733467261030736672e-01
7.187187187187187298e-01 -6.770617188482591642e-01
7.197197197197197083e-01 -6.808134165396803050e-01
7.207207207207206867e-01 -6.845995715428322415e-01
7.217217217217216652e-01 -6.884178445368017707e-01
7.227227227227227546e-01 -6.922658216742836323e-01
7.237237237237237331e-01 -6.961410282838430552e-01
7.247247247247247115e-01 -7.000409398678044681e-01
7.257257257257256899e-01 -7.039629910017703995e-01
7.267267267267266684e-01 -7.079045826186707302e-01
7.277277277277277578e-01 -7.118630880586149789e-01
7.287287287287287363e-01 -7.158358581829018519e-01
7.297297297297297147e-01 -7.198202257835801809e-01
7.307307307307306932e-01 -7.238135094664420732e-01
7.317317317317316716e-01 -7.278130171429795237e-01
7.327327327327327611e-01 -7.318160492336289735e-01
7.337337337337337395e-01 -7.358199016588196084e-01
7.347347347347347180e-01 -7.398218686744765238e-01
7.357357357357356964e-01 -7.438192455934418135e-01
7.367367367367367859e-01 -7.478093314227891586e-01
7.377377377377377643e-01 -7.517894314383665177e-01
7.387387387387387427e-01 -7.557568597114753262e-01
7.397397397397397212e-01 -7.597089415978186544e-01
7.407407407407406996e-01 -7.636430161953871032e-01
7.417417417417417891e-01 -7.675564387753891493e-01
7.427427427427427675e-01 -7.714465831885120028e-01
7.437437437437437460e-01 -7.753108442474924145e-01
7.447447447447447244e-01 -7.791466400860299624e-01
7.457457457457457028e-01 -7.829514144934465181e-01
7.467467467467467923e-01 -7.867226392240274091e-01
7.477477477477477708e-01 -7.904578162796791485e-01
7.487487487487487492e-01 -7.941544801643360962e-01
7.497497497497497276e-01 -7.978102001084032002e-01
7.507507507507507061e-01 -8.014225822614620132e-01
7.517517517517517955e-01 -8.049892718514001233e-01
7.527527527527527740e-01 -8.085079553081188086e-01
7.537537537537537524e-01 -8.119763623499738348e-01
7.547547547547547309e-01 -8.153922680310966564e-01
7.557557557557557093e-01 -8.187534947477921321e-01
7.567567567567567988e-01 -8.220579142022123031e-01
7.577577577577577772e-01 -8.253034493215480882e-01
7.587587587587587556e-01 -8.284880761310223773e-01
7.597597597597597341e-01 -8.316098255789877713e-01
7.607607607607607125e-01 -8.346667853124990488e-01
7.617617617617618020e-01 -8.376571014017530903e-01
7.627627627627627804e-01 -8.405789800118435018e-01
7.637637637637637589e-01 -8.434306890203286944e-01
7.647647647647647373e-01 -8.462105595791459267e-01
7.657657657657657158e-01 -8.489169876194714304e-01
7.667667667667668052e-01 -8.515484352981654848e-01
7.677677677677677837e-01 -8.541034323844992615e-01
7.687687687687687621e-01 -8.565805775859145488e-01
7.697697697697697405e-01 -8.589785398116167592e-01
7.707707707707707190e-01 -8.612960593728667957e-01
7.717717717717718084e-01 -8.635319491188867547e-01
7.727727727727727869e-01 -8.656850955073538412e-01
7.737737737737737653e-01 -8.677544596085223771e-01
7.747747747747747438e-01 -8.697390780420617418e-01
7.757757757757757222e-01 -8.716380638457703611e-01
7.767767767767768117e-01 -8.734506072753808192e-01
7.777777777777777901e-01 -8.751759765347334463e-01
7.787787787787787686e-01 -8.768135184356642409e-01
7.797797797797797470e-01 -8.783626589870062729e-01
7.807807807807807254e-01 -8.798229039121776562e-01
7.817817817817818149e-01 -8.811938390948884647e-01
7.827827827827827933e-01 -8.824751309525631360e-01
7.837837837837837718e-01 -8.836665267371444088e-01
7.847847847847847502e-01 -8.847678547630044577e-01
7.857857857857857287e-01 -8.857790245617600533e-01
7.867867867867868181e-01 -8.867000269638510845e-01
7.877877877877877966e-01 -8.875309341068089442e-01
7.887887887887887750e-01 -8.882718993702074517e-01
7.897897897897897534e-01 -8.889231572373557100e-01
7.907907907907907319e-01 -8.894850230838556859e-01
7.917917917917918214e-01 -8.899578928932174726e-01
7.927927927927927998e-01 -8.903422428997869176e-01
7.937937937937937782e-01 -8.906386291593080262e-01
7.947947947947947567e-01 -8.908476870475091625e-01
7.957957957957957351e-01 -8.909701306871615767e-01
7.967967967967968246e-01 -8.910067523041302895e-01
7.977977977977978030e-01 -8.909584215129966456e-01
7.987987987987987815e-01 -8.908260845328956901e-01
7.997997997997997599e-01 -8.906107633342783547e-01
8.008008008008007383e-01 -8.903135547173640640e-01
8.018018018018018278e-01 -8.899356293231182047e-01
8.028028028028028062e-01 -8.894782305776444131e-01
8.038038038038037847e-01 -8.889426735709429206e-01
8.048048048048047631e-01 -8.883303438710488109e-01
8.058058058058058526e-01 -8.876426962746166716e-01
8.068068068068068310e-01 -8.868812534950800686e-01
8.078078078078078095e-01 -8.860476047895669005e-01
8.088088088088087879e-01 -8.851434045258104177e-01
8.098098098098097664e-01 -8.841703706903495386e-01
8.108108108108108558e-01 -8.831302833393588347e-01
8.118118118118118343e-01 -8.820249829935110641e-01
8.128128128128128127e-01 -8.808563689783142081e-01
8.138138138138137911e-01 -8.796263977114234800e-01
8.148148148148147696e-01 -8.783370809384719591e-01
8.158158158158158590e-01 -8.769904839190083568e-01
8.168168168168168375e-01 -8.755887235641813815e-01
8.178178178178178159e-01 -8.741339665278460291e-01
8.188188188188187944e-01 -8.726284272528159747e-01
8.198198198198197728e-01 -8.710743659740241007e-01
8.208208208208208623e-01 -8.694740866803889467e-01
8.218218218218218407e-01 -8.678299350372282728e-01
8.228228228228228192e-01 -8.661442962710897975e-01
8.238238238238237976e-01 -8.644195930189084720e-01
8.248248248248247760e-01 -8.626582831434321808e-01
8.258258258258258655e-01 -8.608628575168792985e-01
8.268268268268268439e-01 -8.590358377748332774e-01
8.278278278278278224e-01 -8.571797740423950929e-01
8.288288288288288008e-01 -8.552972426346456825e-01
8.298298298298297793e-01 -8.533908437334943864e-01
8.308308308308308687e-01 -8.514631990430027164e-01
8.318318318318318472e-01 -8.495169494253034248e-01
8.328328328328328256e-01 -8.475547525192413945e-01
8.338338338338338041e-01 -8.455792803438879623e-01
8.348348348348347825e-01 -8.435932168890897254e-01
8.358358358358358720e-01 -8.415992556952192061e-01
8.368368368368368504e-01 -8.396000974243167381e-01
8.378378378378378288e-01 -8.375984474248084899e-01
8.388388388388388073e-01 -8.355970132919985360e-01
8.398398398398397857e-01 -8.335985024265371024e-01
8.408408408408408752e-01 -8.316056195930618955e-01
8.418418418418418536e-01 -8.296210644812183066e-01
8.428428428428428321e-01 -8.276475292712535126e-01
8.438438438438438105e-01 -8.256876962063836034e-01
8.448448448448447889e-01 -8.237442351741227631e-01
8.458458458458458784e-01 -8.218198012987508738e-01
8.468468468468468568e-01 -8.199170325470963583e-01
8.478478478478478353e-01 -8.180385473497884252e-01
8.488488488488488137e-01 -8.161869422401261120e-01
8.498498498498497922e-01 -8.143647895126955305e-01
8.508508508508508816e-01 -8.125746349038399652e-01
8.518518518518518601e-01 -8.108189952960823677e-01
8.528528528528528385e-01 -8.091003564485629296e-01
8.538538538538538170e-01 -8.074211707555427608e-01
8.548548548548547954e-01 -8.057838550349964990e-01
8.558558558558558849e-01 -8.041907883492813713e-01
8.568568568568568633e-01 -8.026443098598543546e-01
8.578578578578578417e-01 -8.011467167179684434e-01
8.588588588588588202e-01 -7.997002619932496170e-01
8.598598598598597986e-01 -7.983071526420282282e-01
8.608608608608608881e-01 -7.969695475172465793e-01
8.618618618618618665e-01 -7.956895554217479072e-01
8.628628628628628450e-01 -7.944692332066937146e-01
8.638638638638638234e-01 -7.933105839168292928e-01
8.648648648648649129e-01 -7.922155549842694322e-01
8.658658658658658913e-01 -7.911860364724301320e-01
8.668668668668668698e-01 -7.902238593716921500e-01
8.678678678678678482e-01 -7.893307939483336089e-01
8.688688688688688266e-01 -7.885085481482180247e-01
8.698698698698699161e-01 -7.877587660566811589e-01
8.708708708708708945e-01 -7.870830264160012524e-01
8.718718718718718730e-01 -7.864828412017919046e-01
8.728728728728728514e-01 -7.859596542596005708e-01
8.738738738738738299e-01 -7.855148400029430267e-01
8.748748748748749193e-01 -7.851497021739466398e-01
8.758758758758758978e-01 -7.848654726677205540e-01
8.768768768768768762e-01 -7.846633104215124943e-01
8.778778778778778547e-01 -7.845443003696551676e-01
8.788788788788788331e-01 -7.845094524652420631e-01
8.798798798798799226e-01 -7.845597007694188330e-01
8.808808808808809010e-01 -7.846959026091067102e-01
8.818818818818818794e-01 -7.849188378039210212e-01
8.828828828828828579e-01 -7.852292079629812349e-01
8.838838838838838363e-01 -7.856276358522442660e-01
8.848848848848849258e-01 -7.861146648329361275e-01
8.858858858858859042e-01 -7.866907583715829766e-01
8.868868868868868827e-01 -7.873562996220878629e-01
8.878878878878878611e-01 -7.881115910802269919e-01
8.888888888888888395e-01 -7.889568543108790299e-01
8.898898898898899290e-01 -7.898922297482323662e-01
8.908908908908909074e-01 -7.909177765691500772e-01
8.918918918918918859e-01 -7.920334726398090552e-01
8.928928928928928643e-01 -7.932392145356579327e-01
8.938938938938938428e-01 -7.945348176346794800e-01
8.948948948948949322e-01 -7.959200162838698800e-01
8.958958958958959107e-01 -7.973944640387876648e-01
8.968968968968968891e-01 -7.989577339759551533e-01
8.978978978978978676e-01 -8.006093190778296176e-01
8.988988988988988460e-01 -8.023486326899993415e-01
8.998998998998999355e-01 -8.041750090501900150e-01
9.009009009009009139e-01 -8.060877038886054002e-01
9.019019019019018923e-01 -8.080858950990624789e-01
9.029029029029028708e-01 -8.101686834803125681e-01
9.039039039039038492e-01 -8.123350935468829359e-01
9.049049049049049387e-01 -8.145840744087056162e-01
9.059059059059059171e-01 -8.169145007187414986e-01
9.069069069069068956e-01 -8.193251736877463776e-01
9.079079079079078740e-01 -8.218148221652595842e-01
9.089089089089088525e-01 -8.243821037858460876e-01
9.099099099099099419e-01 -8.270256061795533409e-01
9.109109109109109204e-01 -8.297438482454941866e-01
9.119119119119118988e-01 -8.325352814874089624e-01
9.129129129129128772e-01 -8.353982914099972179e-01
9.139139139139138557e-01 -8.383311989747654902e-01
9.149149149149149451e-01 -8.413322621140741919e-01
9.159159159159159236e-01 -8.443996773020204794e-01
9.169169169169169020e-01 -8.475315811807422328e-01
9.179179179179178805e-01 -8.507260522406714376e-01
9.189189189189188589e-01 -8.539811125532275060e-01
9.199199199199199484e-01 -8.572947295543839052e-01
9.209209209209209268e-01 -8.606648178775013758e-01
9.219219219219219053e-01 -8.640892412337779493e-01
9.229229229229228837e-01 -8.675658143386134613e-01
9.239239239239238621e-01 -8.710923048821583858e-01
9.249249249249249516e-01 -8.746664355422644199e-01
9.259259259259259300e-01 -8.782858860380250432e-01
9.269269269269269085e-01 -8.819482952220556449e-01
9.279279279279278869e-01 -8.856512632096211757e-01
9.289289289289288654e-01 -8.893923535426974114e-01
9.299299299299299548e-01 -8.931690953870087268e-01
9.309309309309309333e-01 -8.969789857600654059e-01
9.319319319319319117e-01 -9.008194917881926500e-01
9.329329329329328901e-01 -9.046880529905091395e-01
9.339339339339339796e-01 -9.085820835878045676e-01
9.349349349349349581e-01 -9.124989748342224871e-01
9.359359359359359365e-01 -9.164360973696628054e-01
9.369369369369369149e-01 -9.203908035907645280e-01
9.379379379379378934e-01 -9.243604300383426731e-01
9.389389389389389828e-01 -9.283422997991245262e-01
9.399399399399399613e-01 -9.323337249196114174e-01
9.409409409409409397e-01 -9.363320088299050825e-01
9.419419419419419182e-01 -9.403344487752961500e-01
9.429429429429428966e-01 -9.443383382534329407e-01
9.439439439439439861e-01 -9.483409694548710078e-01
9.449449449449449645e-01 -9.523396357047954064e-01
9.459459459459459429e-01 -9.563316339037284397e-01
9.469469469469469214e-01 -9.603142669650062135e-01
9.479479479479478998e-01 -9.642848462468365245e-01
9.489489489489489893e-01 -9.682406939767426168e-01
9.499499499499499677e-01 -9.721791456662002284e-01
9.509509509509509462e-01 -9.760975525133043229e-01
9.519519519519519246e-01 -9.799932837912839201e-01
9.529529529529529031e-01 -9.838637292207208507e-01
9.539539539539539925e-01 -9.877063013233308153e-01
9.549549549549549710e-01 -9.915184377551804484e-01
9.559559559559559494e-01 -9.952976036172450636e-01
9.569569569569569278e-01 -9.990412937412143091e-01
9.579579579579579063e-01 -1.002747034948490157e+00
9.589589589589589957e-01 -1.006412388280339520e+00
9.599599599599599742e-01 -1.010034951197185338e+00
9.609609609609609526e-01 -1.013612359745064584e+00
9.619619619619619311e-01 -1.017142290687285344e+00
9.629629629629629095e-01 -1.020622463599371477e+00
9.639639639639639990e-01 -1.024050642925401711e+00
9.649649649649649774e-01 -1.027424639993885780e+00
9.659659659659659559e-01 -1.030742314991369923e+00
9.669669669669669343e-01 -1.034001578891978301e+00
9.679679679679679127e-01 -1.037200395341161707e+00
9.689689689689690022e-01 -1.040336782491950940e+00
9.699699699699699806e-01 -1.043408814792054162e+00
9.709709709709709591e-01 -1.046414624720197750e+00
9.719719719719719375e-01 -1.049352404470134115e+00
9.729729729729729160e-01 -1.052220407580803929e+00
9.739739739739740054e-01 -1.055016950511182161e+00
9.749749749749749839e-01 -1.057740414158382825e+00
9.759759759759759623e-01 -1.060389245317664209e+00
9.769769769769769407e-01 -1.062961958083005420e+00
9.779779779779779192e-01 -1.065457135187000803e+00
9.789789789789790087e-01 -1.067873429278859865e+00
9.799799799799799871e-01 -1.070209564139358749e+00
9.809809809809809655e-01 -1.072464335831653903e+00
9.819819819819819440e-01 -1.074636613786912331e+00
9.829829829829829224e-01 -1.076725341823785653e+00
9.839839839839840119e-01 -1.078729539100806489e+00
9.849849849849849903e-01 -1.080648301000845635e+00
9.859859859859859688e-01 -1.082480799946838879e+00
9.869869869869869472e-01 -1.084226286148040286e+00
9.879879879879879256e-01 -1.085884088276136694e+00
9.889889889889890151e-01 -1.087453614070606811e+00
9.899899899899899935e-01 -1.088934350872782231e+00
9.909909909909909720e-01 -1.090325866088131868e+00
9.919919919919919504e-01 -1.091627807576345921e+00
9.929929929929930399e-01 -1.092839903968874093e+00
9.939939939939940183e-01 -1.093961964913626739e+00
9.949949949949949968e-01 -1.094993881246623335e+00
9.959959959959959752e-01 -1.095935625090429522e+00
9.969969969969969537e-01 -1.096787249879293658e+00
9.979979979979980431e-01 -1.097548890310964920e+00
9.989989989989990216e-01 -1.098220762225230462e+00
1.000000000000000000e+00 -1.098803162409286216e+00


==> figures/SEE_function/hpref_asymptotic.txt <==
5.000000000000000000e+00 3.849496761384483534e+01
2.900000000000000000e+01 1.832239714289039811e-02
4.000000000000000000e+01 5.498012151047583767e-04
5.800000000000000000e+01 1.771696983168752975e-06
7.000000000000000000e+01 3.865259111054570820e-08
8.200000000000000000e+01 8.432721925658617961e-10
9.400000000000000000e+01 1.839742098326804255e-11
1.060000000000000000e+02 4.013711134073206221e-13
1.180000000000000000e+02 8.756595330636138608e-15
1.300000000000000000e+02 1.910400604906114884e-16
1.420000000000000000e+02 4.167864716160738204e-18
1.660000000000000000e+02 1.983772874765905891e-21
1.860000000000000000e+02 3.379148095892815218e-24
2.020000000000000000e+02 2.059963134721899632e-26


==> figures/SEE_function/href_asymptotic.txt <==
 32 2.38418579e-01
 64 9.31322575e-04
120 6.09663161e-06
220 4.77703557e-08
260 1.25531621e-08


==> figures/lebesgue_constant/lebesque_LejaStabInitial.txt <==
0.000000000000000000e+00
1.000000000000000222e+00
1.635568978923580996e+00
7.419483414713909042e+00
3.337142725477090011e+00
2.850747554330770228e+01


==> figures/lebesgue_constant/lebesque_cheb_Leja_LejaSortedStab_LejaStab.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000222e+00 1.000000000000000222e+00 1.000000000000000222e+00 1.000000000000000222e+00
1.250000000000000222e+00 1.250000000000000000e+00 1.250000000000000000e+00 1.635568978923580996e+00
1.429640513196416052e+00 2.999950353570820738e+00 3.005848382265210006e+00 7.419483414713909042e+00
1.569259946588479337e+00 1.716541516537726242e+00 1.620996236229474530e+00 3.337142725477090011e+00
1.684920919008790152e+00 3.659611046185488714e+00 3.713482667319280672e+00 2.850747554330770228e+01
1.781930625092805753e+00 3.734589760754402743e+00 3.488595742451533699e+00 6.285094697908516714e+00
1.866939824726308483e+00 3.940981665192394345e+00 4.490212718315450324e+00 3.845525652449737208e+00
1.933840115639233526e+00 3.154011620938420357e+00 3.333725460886968417e+00 3.564111633533186385e+00
2.008324271512492043e+00 4.485584744354309983e+00 5.137621215326819701e+00 5.211386383265180555e+00
2.060052783478122151e+00 4.307428824418624735e+00 4.263396359289923332e+00 3.669733551125294646e+00
2.116736700956708628e+00 4.959821540848059485e+00 4.976914258669647317e+00 4.815122693532583931e+00
2.174549930899201566e+00 4.532068797100380131e+00 5.661170768588400293e+00 2.578996438025912852e+01
2.217984908223064267e+00 5.255432277025957610e+00 6.110511204928164020e+00 1.852248855858022836e+01
2.247722337603760057e+00 4.685984337544420342e+00 6.688638705083080005e+00 7.882429237656111809e+00
2.287016068458568085e+00 6.695567811458914775e+00 9.877849302834748713e+00 1.208584702129435762e+01
2.330488443007635802e+00 5.887540151488375173e+00 4.970819520074391207e+00 8.502824993211659077e+00
2.374632055594064983e+00 1.021554256763985613e+01 5.767640346153993569e+00 1.241813425306260754e+01
2.414811009214610227e+00 4.712720725258882304e+00 7.353993535635051870e+00 9.017643658595014600e+00
2.447573290086560327e+00 8.607114861825104768e+00 7.998729722393976616e+00 7.998729724033853294e+00
2.473013124213820468e+00 4.582329529038138283e+00 9.579763136839074988e+00 9.579763146766190118e+00


==> figures/lebesgue_constant/nodes_LejaSortedInitial.txt <==
1.000000000000000000e+00
0.000000000000000000e+00
6.587065897409091209e-01
3.056133228482921238e-01
8.700071429468850814e-01
9.526732645196954730e-01


==> figures/lebesgue_constant/nodes_Leja_ab.txt <==
0.000000000000000000e+00
-1.000000000000000000e+00
1.000000000000000000e+00
-5.773502729123104471e-01
6.587065897409091209e-01
-8.392541794115148113e-01
8.700071429468850814e-01
3.056133228482921238e-01
-3.217076200114632467e-01
-9.429791885873315405e-01
9.526732645196954730e-01


==> figures/lebesgue_constant/nodes_cheb_Leja_LejaSortedStab.txt <==
9.986018985905900092e-01 5.000000000000000000e-01 1.000000000000000000e+00
9.874639560909117542e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.654368743221021232e-01 1.000000000000000000e+00 5.000000000000000000e-01
9.330127018922194093e-01 2.113248604499283201e-01 1.986363822455796679e-01
8.909157412340149573e-01 8.293532937693790519e-01 8.173896050280522463e-01
8.400863688854596223e-01 8.037290667977996239e-02 6.745108379837604085e-02
7.816600290318109767e-01 9.350035730883516916e-01 9.113402090360894769e-01
7.169418695587790324e-01 6.528066578291542577e-01 6.587065897409091209e-01
6.473775872054521319e-01 3.391461855923592061e-01 3.056133228482921238e-01
5.745211330880871659e-01 2.851040773746141635e-02 9.836204288196380707e-01
5.000000000000000000e-01 9.763366294255574340e-01 3.667953092809649734e-02
4.254788669119127231e-01 7.410791851394364915e-01 3.831406986618264288e-01
3.526224127945478681e-01 1.458480856664136904e-01 7.647720674065630053e-01
2.830581304412209676e-01 4.195732027191961255e-01 1.484295032729912589e-01
2.183399709681889678e-01 8.821785872055584177e-01 9.526732645196954730e-01
1.599136311145402112e-01 1.425492359080140527e-02 5.596868767104625775e-01
1.090842587659850982e-01 5.764033337112028921e-01 1.311159879303006211e-02
6.698729810778064619e-02 9.881683383720114566e-01 8.700071429468850814e-01
3.456312567789793233e-02 2.752355219392843555e-01 9.822263749049722770e-02
1.253604390908819033e-02 5.444165723036337168e-02 4.606680813966299026e-01
1.398101409409935325e-03 7.852162394673384282e-01 9.918102150359319191e-01

